Dataset Dictionary Learning in a Wasserstein Space for Federated Domain Adaptation

Multi-Source Domain Adaptation (MSDA) is a challenging scenario where multiple related and heterogeneous source datasets must be adapted to an unlabeled target dataset. Conventional MSDA methods often overlook that data holders may have privacy concerns, hindering direct data sharing. In response, decentralized MSDA has emerged as a promising strategy to achieve adaptation without centralizing clients' data. Our work proposes a novel approach, Decentralized Dataset Dictionary Learning, to address this challenge. Our method leverages Wasserstein barycenters to model the distributional shift across multiple clients, enabling effective adaptation while preserving data privacy. Specifically, our algorithm expresses each client's underlying distribution as a Wasserstein barycenter of public atoms, weighted by private barycentric coordinates. Our approach ensures that the barycentric coordinates remain undisclosed throughout the adaptation process. Extensive experimentation across five visual domain adaptation benchmarks demonstrates the superiority of our strategy over existing decentralized MSDA techniques. Moreover, our method exhibits enhanced robustness to client parallelism while maintaining relative resilience compared to conventional decentralized MSDA methodologies.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> figures/dadil_communication.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
            \node [style=none, align=center] (11) at (-9, 8) {Source Client$_{1}$};
		\node [style=labeled domain] (1) at (-9, 6) {\Large{\faMobile}};
		\node [style=labeled domain] (2) at (0, 1) {\Large{\faMobile}};
            \node [style=none, align=center] (33) at (3.5, 1) {Source Client$_{2}$};
		\node [style=unlabeled domain] (3) at (9, 6) {\Large{\faMobile}};
            \node [style=none, align=center] (33) at (9, 8) {Target Client$_{1}$};
		\node [style=none] (4) at (-4, 7.5) {};
		\node [style=none] (5) at (-4, 4.5) {};
		\node [style=none] (6) at (4, 7.5) {};
		\node [style=none] (7) at (4, 4.5) {};
		\node [style=labeled domain] (8) at (-2.5, 6) {$\hat{P}_{1}$};
		\node [style=labeled domain] (9) at (0, 6) {$\hat{P}_{2}$};
		\node [style=labeled domain] (10) at (2.5, 6) {$\hat{P}_{3}$};
		\node [style=none] (11) at (4, 6.5) {};
		\node [style=none] (12) at (4, 5.5) {};
		\node [style=none] (13) at (0.5, 4.5) {};
		\node [style=none] (14) at (-0.5, 4.5) {};
		\node [style=none] (15) at (-4, 5.5) {};
		\node [style=none] (16) at (-4, 6.5) {};
		\node [style=none] (18) at (9, 2.5) {\faLock};
            \node [style=none,align=center] (181) at (-9, 2.3) {$\textcolor{private}{\alpha_{1}^{(e+1)}} \leftarrow \textcolor{private}{\alpha_{1}^{(e+1)}} - \eta\textcolor{private}{\nicefrac{\partial f_{\ell}}{\partial \alpha_{1}}}$};
		\node [style=none] (19) at (0, -2.5) {\faLock};
            \node [style=none] (192) at (0, 8) {Server \faServer};
            \node [style=none,align=center] (191) at (-6.2, 4) {$\textcolor{public}{\mathcal{P}_{g}^{(r)}}$};
		\node [style=none,align=center] (191) at (-6.2, 8) {$\textcolor{public}{\mathcal{P}_{1}^{\star}}$};
            \node [style=none] (20) at (6.25, 4) {\faUnlock};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=red dotted edge, in=-120, out=-60, loop] (3) to ();
		\draw [style=red dotted edge, in=-120, out=-60, loop] (2) to ();
		\draw [style=red dotted edge, in=-120, out=-60, loop] (1) to ();
		\draw (5.center) to (4.center);
		\draw (4.center) to (6.center);
		\draw (6.center) to (7.center);
		\draw (7.center) to (5.center);
		\draw [style=green dotted edge, bend right] (3) to (11.center);
		\draw [style=green dotted edge, bend right] (12.center) to (3);
		\draw [style=green dotted edge, bend right] (2) to (13.center);
		\draw [style=green dotted edge, bend right] (14.center) to (2);
		\draw [style=green dotted edge, bend left] (1) to (16.center);
		\draw [style=green dotted edge, bend right=330] (15.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/nns.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{trapezium}=[fill=white, draw=black, shape=trapezium, rotate=-90, minimum height=1cm]
\tikzstyle{lossbox}=[fill={rgb,255: red,202; green,206; blue,255}, draw=black, shape=rectangle, minimum height=1.2cm, minimum width=1cm, align=center]
\tikzstyle{clfbox}=[fill=white, draw=black, shape=rectangle, minimum width=1cm, minimum height=1cm]
\tikzstyle{new style 2}=[fill=white, draw=black, shape=rectangle, align=center]
\tikzstyle{domainbox}=[fill=white, draw=black, shape=rectangle, minimum width=3cm, align=center]
\tikzstyle{longbox}=[fill=white, draw=black, shape=rectangle, minimum height=4cm, minimum width=1.2cm, align=center]
\tikzstyle{rotatednode}=[rotate=90]
\tikzstyle{circularnode}=[fill=none, draw=black, shape=circle]
\tikzstyle{blue_circle}=[fill={rgb,255: red,0; green,80; blue,104}, draw=none, shape=circle, minimum width=0.5cm]
\tikzstyle{orangecircle1}=[fill={rgb,255: red,231; green,111; blue,81}, draw=none, shape=circle, minimum width=0.5cm]
\tikzstyle{blue_square1}=[fill={rgb,255: red,0; green,80; blue,104}, draw=none, shape=rectangle, minimum width=0.5cm, minimum height=0.5cm]
\tikzstyle{blue_triangle1}=[fill={rgb,255: red,0; green,80; blue,104}, draw=none, shape=regular polygon, regular polygon sides=3]
\tikzstyle{widebox}=[fill=white, draw=black, shape=rectangle, minimum height=1.2cm, minimum width=10cm, align=center]
\tikzstyle{labeled domain}=[fill=none, draw={rgb,255: red,0; green,80; blue,104}, shape=circle, minimum width=1cm]
\tikzstyle{unlabeled domain}=[fill=none, draw={rgb,255: red,231; green,111; blue,81}, shape=circle, minimum width=1cm]
\tikzstyle{smallwidebox}=[fill=white, draw=black, shape=rectangle, minimum height=1.2cm, minimum width=5cm, align=center]

% Edge styles
\tikzstyle{red edge}=[->, fill=none, draw={rgb,255: red,128; green,0; blue,0}]
\tikzstyle{blue edge}=[->, fill=none, draw={rgb,255: red,70; green,130; blue,180}]
\tikzstyle{green edge}=[->, fill=none, draw={rgb,255: red,44; green,160; blue,44}]
\tikzstyle{red dotted edge}=[->, dashed, fill=none, draw={rgb,255: red,128; green,0; blue,0}, thick]
\tikzstyle{blue dotted edge}=[->, dashed, fill=none, draw={rgb,255: red,70; green,130; blue,180}]
\tikzstyle{green dotted edge}=[->, dashed, fill=none, draw={rgb,255: red,44; green,160; blue,44}, thick]
\tikzstyle{red dotted line}=[-, fill=none, dashed, draw={rgb,255: red,128; green,0; blue,0}]
\tikzstyle{blue dotted line}=[-, fill=none, dashed, draw={rgb,255: red,70; green,130; blue,180}]
\tikzstyle{green dotted line}=[-, fill=none, dashed, draw={rgb,255: red,44; green,160; blue,44}]
\tikzstyle{black edge}=[->]
\tikzstyle{black dashed line}=[-, dashed]
\tikzstyle{thick black arrow}=[->, thick]
\tikzstyle{thick black edge}=[-, thick]
\tikzstyle{thick black dotted line}=[->, thick, dashed]
\tikzstyle{semi transparent dashed black line}=[-, opacity=0.2, dashed]

